Towards a tailored mixed-precision sub-8-bit quantization scheme for Gated Recurrent Units using Genetic Algorithms

Despite the recent advances in model compression techniques for deep neural networks, deploying such models on ultra-low-power embedded devices still proves challenging. In particular, quantization schemes for Gated Recurrent Units (GRU) are difficult to tune due to their dependence on an internal state, preventing them from fully benefiting from sub-8bit quantization. In this work, we propose a modular integer quantization scheme for GRUs where the bit width of each operator can be selected independently. We then employ Genetic Algorithms (GA) to explore the vast search space of possible bit widths, simultaneously optimising for model size and accuracy. We evaluate our methods on four different sequential tasks and demonstrate that mixed-precision solutions exceed homogeneous-precision ones in terms of Pareto efficiency. In our results, we achieve a model size reduction between 25% and 55% while maintaining an accuracy comparable with the 8-bit homogeneous equivalent.

==> old_ga.txt <==

% ====== Alessandros version of section 2.3 =====
% \subsection{Genetic Algorithms}\label{ssec:ga}
% \textbf{LEN: 1.5 columns}
% Some infos on genetic algorithms.
% Refer to \cref{fig:ga}.
The genetic algorithms are a sub-class of the evolutionary algorithms which mimics the logic of a biological and genetic adaptation of individuals (solutions) to an environment (search space). This approach is suited to search the global minimum or maximum of non-differentiable functions.  Genetic algorithms are articulated in several stages, such as "population initialization", "evaluation", "survival", "selection", "crossover" and "mutation". Each of them can be customized and can even mutate across the algorithm execution.
The genetic algorithms are extensively used to optimize multi-dimensional functions that are not differentiable, making the classical gradient descent algorithm not adequate. The experiments described in this paper considers the optimization of a discrete function; as a result, using an evolutionary algorithm, and specifically a genetic algorithm, was considered one on the most suited and straightforward options. Beyond the current experiment, the genetic algorithms were widely used to solve a broad range of problems in many different fields. For example, they were used to solve the traveling salesman problem \cite{juneja2019travelling}, to optimize neural networks structure and hyper-parameters in neural architecture search \cite{lu2019nsga}, in finance for the optimization of portfolios \cite{skolpadungket2007portfolio} and in robotics to help robots to find optimal paths \cite{tu2003genetic}. This demonstrates how genetic algorithms are flexible and adaptable to different contexts and problems. 
As previously mentioned, these algorithms present a high level of complexity as they are articulated in different stages, each of them presenting different possible algorithms and different hyper-parameters. Consequently, the calibration procedure is not generally an easy task and a good practice to follow is to consider if “exploration” or “exploitation” are necessary. The exploration is the strategy to explore as much as possible the search space and it is particularly useful in case of complex and uneven terrains presenting several local minimum points. It is usually advantageous as a preliminary search to locate the area of the domain with the best solutions, on the other hand this strategy presents a wide dispersion of the tested solutions with a consequent very slow convergence. On the contrary, the "exploitation" strategy is recommended when the area of the domain where there are the best solutions is known or when the terrain is not particularly complex and one can intuitively hypothesize where the optimal minimum point may lie. For this reason, exploitation is commonly used following research oriented towards the exploration of the terrain. This strategy presents a low dispersion of the tested solutions, consequently it tends to explore the different areas of the domain little; but on the other hand its convergence is very fast and can often save a lot of resources and computation time. To decide which strategy to adopt, it is best to calibrate the different phases of the algorithm. Indeed, the different stages can be implemented using some algorithms more suitable for exploration and others more suitable for exploitation. The different phases that compose a genetic algorithm, illustrated in \cref{fig:ga}, are the following:

\begin{itemize}
    \item Initialization stage: this is the phase in which the initial population (i.e. the initial set of solutions) is initialized. Assuming that the search terrain is not known, the initialization usually occurs randomly.
    \item Evaluation stage: the evaluation phase is one of the most important as regards genetic algorithms. In fact, in this phase the so-called fitness function is executed, i.e. a function that associates the solution with a codomain value that establishes how "suitable" the solution itself is and therefore represents a possible candidate for the optimization problem. The associated value, which can be both scalar and vectorial, is of fundamental importance as it establishes the probability that an individual (i.e. a solution) has of transmitting its genes to offspring and of surviving in subsequent generations.
    \item Survival stage: the survival phase defines which individuals with the best fitness will survive and therefore will be maintained in the following generation. This is also called elitism. Maintaining the best solutions helps the algorithm not to lose the information and genes of the individuals who are closest to being optimal candidates for solving the problem. Consequently, high elitism also leads to high exploitation, but compromises accurate land research and consequently exploration.
    \item Selection stage: the selection phase defines how the different solutions are selected as parents for the offspring, i.e. how the solutions are paired for procreation. Usually, individuals with high fitness also have a high probability of procreating, while individuals with low fitness have a lower probability of being selected. There are various selection algorithms, some more suitable for exploration such as the random selection or stochastic universal sampling (SUS); others, however, are more suitable for exploitation such as roulette wheel selection (RWS) and rank-based selection.
    \item Crossover stage: once it has been established how to select the "parents", it is necessary to establish how to make them procreate, that is, how to transmit their genes to subsequent generations \cite{zainuddin2020review}. In the most classic case of genetic algorithm, the genome is expressed through a binary sequence, although it is also possible to use different types of data such as integers or floating points. Either way, the crossover dictates how these genomes are combined into a new genome representing the offspring. Algorithms like uniform crossover encourage exploration, while other algorithms like single-point crossover and two-points crossover reward exploitation.
    \item Mutation stage: finally, mutation is that phase in which mutations are applied to the genome of the new solutions. This phase is essential to increase the exploration of the algorithm, in fact a high mutation rate will lead to a high degree of dispersion of the tested solutions, but at the same time this factor, if too high, risks making inconsistent the execution of the algorithm, effectively preventing it from converging quickly.
\end{itemize}


\subsubsection{GNSA-II}\label{sssec:nsga}
% Some info about this specific multi-objective algorithm (what selection, crossover, mutation heuristics are used etc).
Non-dominated Sorting Genetic Algorithm (NSGA) is a variant of genetic algorithm that presents a vector fitness function result. Therefore, it is used for multi-objective optimization problems. In the specific case of NSGA-II, we have a two-dimensional vector and the selection heuristic is based on the concept of Pareto-optimal, i.e. the solutions such that there are no other solutions that are better in all objectives (therefore they are called "non-dominated"). Regarding the selection, the solutions will be sorted based on non-dominated sorting and crowding distance. This approach has already been used in the context of Neural Architecture Search [lu2019nsga] and presents itself as an adequate solution as there is often the need to optimize a neural network on the basis of different objectives, which can be trivially accuracy, but also other performance-related objectives, such as latency, model size and memory footprint.


